Exponential lower bounds on the fermionic Gaussian rank of magic states and the bosonic coherent state rank of Fock states

Recent algorithms for classical simulation of quantum mechanics have runtime whose superpolynomial component is given by a linear dependence on the number of terms required to write large tensor products of certain "magic" states as superpositions of "free" states (which may be stabilizer states, fermionic Gaussian states or others). Surprisingly little is known about the number of terms in such decompositions, called ranks (e.g. the stabilizer rank, fermionic-Gaussian rank etc.). For complexity theoretic reasons they are expected to grow exponentially in the number of tensor factors but, while exponential upper bounds are known for both the stabilizer and fermionic-Gaussian rank of magic states; the best known lower bounds on the stabiliser rank are quadratic, and no bounds on the fermionic-Gaussian rank are known beyond fixed constants. In this work we prove that any fermionic Gaussian decomposition of $\lvert M\rangle^{\otimes k}$ consists of $\Omega(1.4^k)$ terms. Here $\lvert M\rangle$ is the most standard magic state for fermionic linear optics: the $4$ qubit state that may be consumed to implement a swap gate. We also prove essentially matching bounds on the $\delta$-approximate rank of the same state, lower bounding it by the same quantity that bounds the exact rank, multiplied by a factor of $1-\delta^2$. Our results on exact fermionic Gaussian rank apply directly to any product of $k$ fixed parity non-Gaussian states, although the same is not true of the approximate rank. Finally, we prove that the coherent state border rank of an $n$-mode bosonic Fock state with $m_j$ bosons in mode $j$ is exactly $\prod_{j}(1+m_j)$, answering a conjecture of Ref. [1] and obtain lower bounds on the approximate coherent state rank given by the same quantity multiplied by a function of the fidelity of the approximation, emphasizing the broad applicability of the method we employ.

==> plot_data.txt <==
k thm1 thm3 upperbound optimized optimizer pequalsk
1 0.6230391854123054 2 2 2.0 1 2.0
2 0.5822667398388436 4 4 3.0 2 3.0
3 0.6121828045381587 4 8 4.0 3 4.0
4 0.6865449765531751 4 16 6.0 4 6.0
5 0.8020207930136259 4 32 8.0 5 8.0
6 0.9636885930142428 4 64 11.0 6 11.0
7 1.1820685195909888 4 128 15.0 7 15.0
8 1.472950015094999 4 256 21.0 7 21.0
9 1.858353794554608 4 512 30.0 8 29.0
10 2.368282979387393 4 1024 42.0 9 41.0
11 3.0432870152506566 4 2048 59.0 10 57.0
12 3.938026976911971 4 4096 83.0 11 80.0
13 5.12615676820981 4 8192 117.0 12 112.0
14 6.706972728038555 4 16384 164.0 13 157.0
15 8.814459709110281 4 32768 232.0 14 220.0
16 11.62959627602892 4 65536 326.0 15 308.0
17 15.397100154793456 4 131072 459.0 16 432.0
18 20.448229889223416 4 262144 649.0 16 606.0
19 27.231853654440112 4 524288 918.0 17 850.0
20 36.356811253134595 4 1048576 1298.0 18 1193.0
21 48.649712667359346 4 2097152 1833.0 19 1673.0
22 65.2338490811003 4 4194304 2589.0 20 2347.0
23 87.63699529072068 4 8388608 3653.0 21 3292.0
24 117.93876946109135 4 16777216 5152.0 22 4618.0
25 158.97218117358472 4 33554432 7263.0 23 6478.0
26 214.59944623348323 4 67108864 10235.0 24 9087.0
27 290.08963387153227 4 134217728 14457.0 24 12745.0
28 392.63600615806973 4 268435456 20442.0 25 17876.0
29 532.0650679325759 4 536870912 28888.0 26 25072.0
30 721.8088254676197 4 1073741824 40805.0 27 35164.0

